Analysis of Language Change in Collaborative Instruction Following

We analyze language change over time in a collaborative, goal-oriented instructional task, where utility-maximizing participants form conventions and increase their expertise. Prior work studied such scenarios mostly in the context of reference games, and consistently found that language complexity is reduced along multiple dimensions, such as utterance length, as conventions are formed. In contrast, we find that, given the ability to increase instruction utility, instructors increase language complexity along these previously studied dimensions to better collaborate with increasingly skilled instruction followers.

==> indivlife_branchfct.csv <==
"","gamecount","sd","avg"
"1",1,0.147487596879229,0.914396096687276
"2",2,0.127583635449923,0.944699587650729
"3",3,0.138231562257243,0.970063560515892
"4",4,0.16797744770683,0.965061635326555
"5",5,0.147158464330245,0.98765036060836
"6",6,0.127435617195611,0.992890004802851
"7",7,0.12768759839175,1.00100097125432
"8",8,0.105975047450132,0.994731225423867
"9",9,0.102725249638551,0.999902984528725
"10",10,0.0850494278986736,0.982274119853106
"11",11,0.117470290005077,0.994983254408514
"12",12,0.0960966302148867,0.978592957022678
"13",13,0.0738736598513924,1.00146189666414
"14",14,0.0546922262866662,0.996790659614496
"15",15,0.111521887115716,0.998343525710579
"16",16,0.0876099391061282,1.00219509955968
"17",17,0.186138488288323,1.03941597561107
"18",18,0.118592190729923,1.02840788551399
"19",19,0.143431286589038,1.01492616705654
"20",20,0.116227196568319,0.99701237756884
"21",21,0.125316120454936,1.03794468212807
"22",22,0.0911489594262768,0.999171877381897
"23",23,0.10206655083912,1.02401794651452
"24",24,0.0531222405679172,1.07298910571858
"25",25,0.117203816140431,0.991600663064059
"26",26,0.281642567627796,1.06379995602201
"27",27,0.188042332036997,1.02056212569519
"28",28,0.162009824476848,1.03520078044669
"29",29,0.147265803256791,1.07468173232537
"30",30,0.0534966187111929,1.05264775680184
"31",31,0.0451737207483723,1.02033184499657
"32",32,0.106370123455552,1.0290154587084
"33",33,0.036529618549744,1.03322707306469
"34",34,0.056070773170243,1.03794890179782
"35",35,0.0527628734112334,1.07917500107539
"36",36,0.0366365771747288,1.06594077750779
"37",37,0.0108774107038923,1.07355546796616
"38",38,0.109067003155879,1.17949468260353
"39",39,NA,1.02932453001142
"40",40,NA,1.02839046665713
"41",41,NA,1.09582259855566
"42",42,NA,0.996903877953342
"43",43,NA,1.06097423843097
"44",44,NA,1.0183619131822


==> indivlife_depth.csv <==
"","gamecount","sd","avg"
"1",1,0.166945810212884,1.04122814402167
"2",2,0.117187498307546,1.01042568409617
"3",3,0.112957170421271,1.00515788159724
"4",4,0.106817260272526,1.03417252093359
"5",5,0.129365618916538,0.967109555717889
"6",6,0.0954112456541091,1.01042294589573
"7",7,0.0932719464992034,0.995399103123638
"8",8,0.0813163087920764,0.985649580772153
"9",9,0.11646127726486,1.0147725605713
"10",10,0.0905612935579309,0.967501214813297
"11",11,0.0654180337378677,0.975854030450608
"12",12,0.0823686452061389,0.976412475563752
"13",13,0.0677919578867379,1.0093544414365
"14",14,0.0707345326647835,0.977029133006411
"15",15,0.0905550099584786,0.974803489945592
"16",16,0.106630686765817,0.997678946233245
"17",17,0.140202646734565,1.01488868443234
"18",18,0.0785280514838687,1.01435503340868
"19",19,0.111215761978161,1.02063602258355
"20",20,0.0916164061889998,0.985240467533055
"21",21,0.144743040599965,1.00447636049949
"22",22,0.0944806886224113,0.980245008005205
"23",23,0.0754335819531701,0.959879328107701
"24",24,0.060490475590172,0.9720657236586
"25",25,0.0610407888784021,0.960809251060281
"26",26,0.173146073209855,1.03893948101954
"27",27,0.0942642519592814,1.06319773466555
"28",28,0.0968083071705414,1.02840986543687
"29",29,0.135049617431632,1.02575808703528
"30",30,0.0482545366266382,0.976822731754127
"31",31,0.0604617169566974,1.02000238086963
"32",32,0.0303083405320994,1.01435331769809
"33",33,0.0415245343669335,0.936397139321958
"34",34,0.0634998635263913,0.964584779913491
"35",35,0.000936491332136443,0.952573856061057
"36",36,0.000501977102267741,0.916913356024608
"37",37,0.0496016530186901,1.0142031256342
"38",38,0.130074614230922,1.12013315460817
"39",39,NA,0.963878600314152
"40",40,NA,0.923056961297678
"41",41,NA,0.957209844683288
"42",42,NA,1.06253486566459
"43",43,NA,0.957680850610384
"44",44,NA,0.976900361257862


==> indivlife_width.csv <==
"","gamecount","sd","avg"
"1",1,0.13558880201734,0.912543086511791
"2",2,0.145254532911407,0.945179401125872
"3",3,0.145229400375934,0.985889300493418
"4",4,0.168760616161527,0.97562650920131
"5",5,0.124277972885029,0.96897554957733
"6",6,0.12149146583692,0.976412776496825
"7",7,0.123870314522124,0.985694356215913
"8",8,0.12198146437725,1.00524567407973
"9",9,0.111217142928122,1.00513805540779
"10",10,0.0970652029773124,0.985676053016258
"11",11,0.139558481865637,1.0187546103585
"12",12,0.0926454642892273,0.979746794404088
"13",13,0.0783877031739155,0.983322681538791
"14",14,0.0719407381673486,1.00241576444728
"15",15,0.113396200552375,1.02116726285564
"16",16,0.0892053484550875,1.00403348983687
"17",17,0.17710293060811,1.01408328518602
"18",18,0.145296358062683,1.00736890120532
"19",19,0.151749707379941,0.987734474359536
"20",20,0.128536694285505,0.979839290246267
"21",21,0.133442924433153,1.033382811346
"22",22,0.116028761432422,1.00456905511951
"23",23,0.114650158008831,0.994415469153294
"24",24,0.0989971249845832,1.06284114397976
"25",25,0.136171527135942,0.985173096207917
"26",26,0.296599469127633,1.10614517936832
"27",27,0.218496649911801,1.03325448549644
"28",28,0.205056567923117,1.02460962180167
"29",29,0.1571760564874,1.03123489775676
"30",30,0.0479708847415711,1.04162503978712
"31",31,0.102622842028719,1.01179463391165
"32",32,0.0842021680301866,1.04729539035609
"33",33,0.0126509712207838,1.05380252501341
"34",34,0.0152536051731652,1.06745743412299
"35",35,0.0038650407287022,1.0610589397236
"36",36,0.0759146512365611,1.0710155973481
"37",37,0.0193984324304695,1.07617339244975
"38",38,0.118006541515067,1.12528980537909
"39",39,NA,1.08860328757247
"40",40,NA,1.07561017829779
"41",41,NA,1.14401778990572
"42",42,NA,1.02002477045903
"43",43,NA,1.0755655105209
"44",44,NA,1.07084056777369


==> landmarkref.csv <==
0,road,foliage,build,water,rock,light,ice
1,0.227295165,0.070486093,0.056283652,0.061663975,0.018821372,0.014781245,0.006314594
2,0.240219871,0.101818934,0.069706041,0.042249158,0.025473706,0.017265715,0.015221974
3,0.254348255,0.083328175,0.052503383,0.071380812,0.027143923,0.066131216,0.013611782
4,0.230656176,0.073421318,0.072825455,0.055627787,0.035188883,0.02859237,0.006088256
5,0.281015546,0.076983134,0.081853454,0.046623271,0.017394234,0.033610401,0.022986611
6,0.27520499,0.093826351,0.064292954,0.059299423,0.035813112,0.031434979,0.022055111
7,0.272877405,0.073041583,0.090244803,0.071090657,0.046170014,0.029597124,0.028887581
8,0.264086266,0.061041989,0.080397965,0.05696449,0.035944889,0.022573984,0.018593853
9,0.257709821,0.079082317,0.081233339,0.055443082,0.04322491,0.028360753,0.024774449
10,0.245425641,0.066680091,0.072570254,0.055362657,0.029946749,0.026606292,0.022355165


==> posdecomp.csv <==
bucket,verbprop,detprop,prepprop,adjprop,advprop,conjprop,numprop,auxprop,nounprop,pron2prop,pron3prop,pron1sprop,pron1pprop
1,0.150140705,0.117944049,0.114798874,0.091541136,0.08475418,0.060006621,0.061661976,0.039976825,0.039562986,0.035341831,0.010014898,0.006373117,0.003227942
2,0.166503368,0.130985915,0.107532149,0.088364972,0.082302511,0.058909982,0.056950398,0.033435395,0.042375995,0.038150643,0.012308634,0.006368647,0.003368034
3,0.162505606,0.114366871,0.106194249,0.090795834,0.087158021,0.064384313,0.057058853,0.038869786,0.042956097,0.03568047,0.013006428,0.0060298,0.00244182
4,0.161112109,0.135330579,0.102766798,0.087765002,0.081431908,0.060366511,0.058794466,0.037145167,0.045229968,0.032608696,0.014283148,0.005434783,0.002650018
5,0.153192199,0.137272879,0.104184031,0.086389398,0.080471745,0.062010335,0.060676779,0.043715619,0.04338223,0.037047841,0.012168695,0.005834306,0.001750292
6,0.156615018,0.130075487,0.106038935,0.088120779,0.086174017,0.065117203,0.062336114,0.037067938,0.050139054,0.03647199,0.012673818,0.005760826,0.001986492
7,0.152263695,0.140653004,0.10430141,0.084469726,0.082677472,0.067599158,0.05813138,0.049754539,0.038611393,0.036273669,0.011415881,0.005688459,0.001831216
8,0.150949721,0.13735568,0.1,0.086331471,0.087783985,0.067113594,0.06443203,0.046778399,0.041378026,0.034003724,0.01132216,0.005325885,0.002420857
9,0.157246823,0.130670915,0.105398458,0.087910496,0.087222564,0.06405011,0.06321735,0.041782831,0.047648358,0.034360404,0.01071726,0.0041638,0.001918969
10,0.147491567,0.13256298,0.104033589,0.088423168,0.086198234,0.067465729,0.065061365,0.048948539,0.051855308,0.030718438,0.012667767,0.004557525,0.001471327

